Extinction time of stochastic SIRS models with small initial size of the infected population

The stochastic SIRS model is a continuous-time Markov chain modelling the spread of infectious diseases with temporary immunity, in a homogeneously-mixing population of fixed size $N$. We study the scaling behaviour of the extinction time of stochastic SIRS models as $N$ tends to infinity. When the initial size of infected population is small, we obtain the closed-form expression of the asymptotic distribution of this extinction time, and compare it with the data from Monte Carlo simulation.

==> images/11/summary.txt <==
I_0:	1.00N^{0.25}
R_0:	1.00N^{0.50}
lambda_o:	1.00-1.00*N^{-0.50}
gamma_o:	0.00+1.00*N^{-0.17}
range of SSA:	[100    1000   10000  100000       0       0       0       0]
range of tau:	[100           1000          10000         100000        1000000      100000000    10000000000  1000000000000]
parameters of tau [200 0.02] and nbin = 70

==> images/11plus/summary.txt <==
I_0:	1.00N^{0.25}
R_0:	1.00N^{0.50}
lambda_o:	1.00--1.00*N^{-0.50}
gamma_o:	0.00+1.00*N^{-0.17}
range of SSA:	[100    1000   10000  100000       0       0       0       0]
range of tau:	[2            3            4            5            6            8           10           12]
parameters of tau [200 0.02] and nbin = 70

==> images/12/summary.txt <==
I_0:	1.00N^{0.33}
R_0:	1.00N^{0.33}
lambda_o:	1.00-1.00*N^{-0.33}
gamma_o:	0.00+1.00*N^{-0.25}
range of SSA:	[100    1000   10000  100000       0       0       0       0]
range of tau:	[2            3            4            5            6            8           10           12]
parameters of tau [200 0.02] and nbin = 70

==> images/13/summary.txt <==
I_0:	1.00N^{0.33}
R_0:	1.00N^{0.50}
lambda_o:	1.00-1.00*N^{-0.25}
gamma_o:	0.00+1.00*N^{-0.25}
range of SSA:	[2           3           4           5           0           0           0           0]
range of tau:	[2            3            4            5            6            8           10           12]
parameters of tau [200 0.02] and nbin = 70

==> images/21/summary.txt <==
I_0:	30.00N^{0.00}
R_0:	0.30N^{1.00}
lambda_o:	0.80-1.00*N^{-0.50}
gamma_o:	0.00+1.00*N^{-0.42}
range of SSA:	[2           3           4           5           0           0           0           0]
range of tau:	[2            3            4            5            6            8           10           12]
parameters of tau [200 0.02] and nbin = 70

==> images/22/summary.txt <==
I_0:	1.00N^{0.20}
R_0:	0.70N^{1.00}
lambda_o:	1.00-1.00*N^{-0.25}
gamma_o:	0.00+1.00*N^{-0.50}
range of SSA:	[2           3           4           5           6           7           0           0]
range of tau:	[2            3            4            5            6            7            8           10]
parameters of tau [200 0.02] and nbin = 70
